Spectral geometry over the disk : Weyl's law and nodal sets

In this M.Sc. thesis (Universit\'e de Montr\'eal, 2007), we consider problems arising in the study of the spectrum of the Dirichlet Laplacian on a disk as well as on a circular sector. The first part of the thesis is concerned with the location of the nodal line of the second eigenfunction of a sector. In the second part of the thesis we develop an efficient algorithm for ordering the eigenvalues of a disk, and study numerically the growth of the error term in Weyl's law. We also give a detailed proof of a theorem due to Kuznetsov and Fedosov (1965), who obtained a van der Corput type estimate on the remainder. The result of Kuznetsov and Fedosov was rediscovered in 2011 by Y. Colin de Verdi\`ere using similar techniques, see http://arxiv.org/pdf/1104.2233v2.pdf .

==> PtStatB0.txt <==
restart;
Digits:=20;

t:=(z^2 - 1)^(-0.5);

K:=1.5*sqrt(z^2 - 1) - 1.5*arccos(1/z);


b0:=(3*t)/(24*(K^(1/3))) +(5*(t^3))/(24*(K^(1/3))) - 5/(48*(K^(4/3)));


foo:=diff(((abs(K))^(1/3))*b0,z$1);

ptstat:=fsolve(foo,z=2.71);

xipt:=evalf(-(subs(z=ptstat,K))^(2/3));

totval:=(1/12)+2*evalf(subs(z=ptstat,((abs(K))^(1/3))*b0));

fidTerm:=fopen(terminal,WRITE);
fprintf(fidTerm,"\n\n***** Total variation = %.20f \n\n",totval);

fidFile:=fopen("VarTotResultB0.txt",WRITE);
fprintf(fidFile,"\n\n***** Variation totale = %.20f \n\n",totval);
fprintf(fidFile,"\n\n***** Point stationnaire autre que z=1 ; z = %.20f\n\n",ptstat);
fprintf(fidFile,"\n\n***** xi(point stationnaire) = %.20f\n\n",xipt);
fprintf(fidFile,"\n\n***** sqrt(|xi|)B0(xi) = %.20f\n\n",evalf(subs(z=ptstat,((abs(K))^(1/3))*b0)));
fclose(fidFile);

==> PtStatB1.txt <==
restart;
Digits:=20;

# 0<z<1 ou bien xi>0

t:=(1-z^2)^(-0.5);

K:=1.5*log((1+sqrt(1-z^2))/z) - 1.5*sqrt(1-z^2);

b11:=-(30375*t^3 - 369603*t^5 + 765765*t^7 - 425425*t^9)/(414720*(K^(1/3)));
b12:=-(405*t^2 - 2310*t^4 + 1925*t^6)/(55296*(K^(4/3)));
b13:=-(1155*t-1925*t^3)/(110592*(K^(7/3)));
b14:=-85085/(663552*(K^(10/3)));
b1:=b11+b12+b13+b14;

foo:=diff(((abs(K))^(1/3))*b1,z$1);

ptstat1:=fsolve(foo,z=0.5);

##xipt:=evalf((subs(z=ptstat1,K))^(2/3));

tmp0:=evalf(limit(((abs(K))^(1/3))*b1,z=0));
tmp1:=evalf(subs(z=ptstat1,((abs(K))^(1/3))*b1));


###################################################

# z>1 ou bien xi<0

t1:=(z^(2)-1)^(-0.5);

K1:=1.5*sqrt(z^2 - 1) - 1.5*arccos(1/z);

b111:=(30375*t1^3 + 369603*t1^5 + 765765*t1^7 + 425425*t1^9)/(414720*(-(K1)^(1/3)));
b121:=(405*t1^2 + 2310*t1^4 + 1925*t1^6)/(55296*(K1^(4/3)));
b131:=(1155*t1+1925*t1^3)/(110592*(-(K1)^(7/3)));
b141:=85085/(663552*(K1^(10/3)));
b11:=b111+b121+b131+b141;


foo1:=diff(((abs(K1))^(1/3))*b11,z$1);

ptstat3:=fsolve(foo1,z=1.5);

tmp3:=evalf(subs(z=ptstat3,((abs(K1))^(1/3))*b11));
tmp4:=evalf(limit(((abs(K1))^(1/3))*b11,z=infinity));


totval:=tmp0+tmp4-2*tmp1-2*tmp3;
fidFile:=fopen("VarTotResultB1.txt",WRITE);
fprintf(fidFile,"\n\n***** Variation totale = %.20f \n\n",totval);
fprintf(fidFile,"\n\n***** Point stationnaire no. 1 autre que z=1 ; z1 = %.20f\n\n",ptstat1);
fprintf(fidFile,"\n\n***** Point stationnaire no. 2 autre que z=1 ; z2 = %.20f\n\n",ptstat3);
fprintf(fidFile,"\n\n***** sqrt(|xi|)B1(xi) pour xi(z1) = %.20f\n\n",tmp1);
fprintf(fidFile,"\n\n***** sqrt(|xi|)B1(xi) pour xi(z2) = %.20f\n\n",tmp3);
fprintf(fidFile,"\n\n***** limit(|xi|)B1(xi) (vers xi(0) = infty) = %.20f\n\n",tmp0);
fprintf(fidFile,"\n\n***** limit(|xi|)B1(xi) (vers xi(infty) = -infty) = %.20f\n\n",tmp4);
fclose(fidFile);


==> ResCount.txt <==
1.000000000000E+01 1
5.000000000000E+01 10
9.000000000000E+01 17
1.000000000000E+02 21
5.000000000000E+02 115
9.000000000000E+02 209
1.000000000000E+03 232
5.000000000000E+03 1214
9.000000000000E+03 2206
1.000000000000E+04 2456
5.000000000000E+04 12387
9.000000000000E+04 22345
1.000000000000E+05 24842
5.000000000000E+05 124633
9.000000000000E+05 224520
1.000000000000E+06 249494
5.000000000000E+06 1248914
9.000000000000E+06 2248481
1.000000000000E+07 2498404
5.000000000000E+07 12496477
9.000000000000E+07 22495362
1.000000000000E+08 24994957
5.000000000000E+08 124988741
9.000000000000E+08 224984985
1.000000000000E+09 249984240


==> TimeTrueCount.txt <==
N(1.000000000000E+01) = 1 *** Temps requis = 0.004000 secondes.
N(5.000000000000E+01) = 10 *** Temps requis = 0.006000 secondes.
N(9.000000000000E+01) = 17 *** Temps requis = 0.011000 secondes.
N(1.000000000000E+02) = 21 *** Temps requis = 0.004000 secondes.
N(5.000000000000E+02) = 115 *** Temps requis = 0.099000 secondes.
N(9.000000000000E+02) = 209 *** Temps requis = 0.168000 secondes.
N(1.000000000000E+03) = 232 *** Temps requis = 0.175000 secondes.
N(5.000000000000E+03) = 1214 *** Temps requis = 0.488000 secondes.
N(9.000000000000E+03) = 2206 *** Temps requis = 0.699000 secondes.
N(1.000000000000E+04) = 2456 *** Temps requis = 0.726000 secondes.
N(5.000000000000E+04) = 12387 *** Temps requis = 1.803000 secondes.
N(9.000000000000E+04) = 22345 *** Temps requis = 2.616000 secondes.
N(1.000000000000E+05) = 24842 *** Temps requis = 2.796000 secondes.
N(5.000000000000E+05) = 124633 *** Temps requis = 8.759000 secondes.
N(9.000000000000E+05) = 224520 *** Temps requis = 13.536000 secondes.
N(1.000000000000E+06) = 249494 *** Temps requis = 14.307000 secondes.
N(5.000000000000E+06) = 1248914 *** Temps requis = 48.277000 secondes.
N(9.000000000000E+06) = 2248481 *** Temps requis = 86.568000 secondes.
N(1.000000000000E+07) = 2498404 *** Temps requis = 96.645000 secondes.
N(5.000000000000E+07) = 12496477 *** Temps requis = 630.687000 secondes.
N(9.000000000000E+07) = 22495362 *** Temps requis = 1295.118000 secondes.
N(1.000000000000E+08) = 24994957 *** Temps requis = 1399.229000 secondes.
N(5.000000000000E+08) = 124988741 *** Temps requis = 11804.078000 secondes.
N(9.000000000000E+08) = 224984985 *** Temps requis = 32276.267000 secondes.
N(1.000000000000E+09) = 249984240 *** Temps requis = 38030.476000 secondes.

